Sudden discharge of young charged magnetars as a new model for FRBs

We propose a new model for Fast Radio Bursts (FRBs) based on a sudden discharge of a charged young magnetar, caused by the short falling timescale of oppositely charged particles onto the magnetar. In this scenario, curvature radiation is emitted by particles accelerated at relativistic by the strong electric fields produced by the disconnection and the subsequent reconnection of the magnetic field lines, a process triggered by the sudden discharge. We modeled the magnetars as charged neutron stars in the static approximation using the exterior metric by the Reissner-Nordstr\"om. We also adopted an electrical charge distribution proportional to the mass-energy density, although our results are not strongly sensitive to the specific star charge distribution, only to the total charge. Our calculations show that the discharge and emission timescales are several milliseconds, compatible with the FRB phenomena for magnetars with a total charge of $\sim 10^{20}~\mathrm{C}$ and mass and radius in the range of 1.5 to 3.0 $\mathrm{M_{\odot}}$ and 10 to 45 km, respectively. Furthermore, the calculated total emitted power of a coherent pulse is $P_{tot}\sim 10^{42-43} erg/s$, and the frequency range and time scale are also consistent with FRBs astronomical observations. Finally, if the magnetar does not collapse after the discharge, the existence of FRB repeater sources can not rule out the existence of a blast repetition after the time needed to magnetosphere recharges and produce a new discharge.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
